Exploiting Cell-Free Massive MIMO for Enabling Simultaneous Wireless Information and Power Transfer

The performance of simultaneous wireless information and power transfer (SWIPT) in downlink (DL) cell-free massive multiple-input multiple-output (MIMO) is investigated. Tight approximations to the DL harvested energy and the DL/uplink (UL) achievable rates are derived for two practical channel state information (CSI) cases by using a non-linear energy harvesting model for time-switching and power-splitting protocols. Max-min fairness-based transmit power control policies are employed to mitigate the deleterious near-far effects caused by distributed transmissions/receptions in cell-free massive MIMO. The achievable common DL energy-rate trade-off is derived, and thereby, it is shown that the proposed max-min power control guarantees user-fairness regardless of near-far effects in terms of both harvested energy and achievable rate. The benefits of user estimated DL CSI to boost the SWIPT performance are explored. These performance metrics are compared against those of the conventional co-located massive MIMO, and thereby, it is revealed that the reduction of path-losses and lower average transmit powers offered by cell-free massive MIMO can be exploited to boost the energy-rate trade-off of SWIPT at the expense of increased backhaul requirements.

==> system_Model.eps_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'system_Model.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{60.9720179bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.65021028)%
    \put(0,0){\includegraphics[width=\unitlength]{system_Model.eps}}%
    \put(0.02302533,0.20366943){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$\mathrm{AP_1}$}}}}%
    \put(0.23581432,0.01684501){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$\mathrm{AP_2}$}}}}%
    \put(0.80044323,0.0164879){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$\mathrm{AP_m}$}}}}%
    \put(0.78820463,0.46753508){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$\mathrm{AP_{m+1}}$}}}}%
    \put(0.266779,0.4359905){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$\mathrm{AP_M}$}}}}%
    \put(0.02784708,0.06165928){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$\mathrm{User_2}$}}}}%
    \put(0.03583606,0.50979507){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$\mathrm{User_1}$}}}}%
    \put(0.45813703,0.51498876){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$\mathrm{User_K}$}}}}%
    \put(0.59935992,0.31691629){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$\mathrm{User_k}$}}}}%
    \put(0.82178062,0.34035966){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$\mathrm{User_{k+1}}$}}}}%
    \put(0.42265139,0.43478718){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$\mathrm{CPU}$}}}}%
    \put(4.31474626,4.24786652){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08087802\unitlength}\raggedright \end{minipage}}}%
    \put(5.93427946,3.73695412){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19940848\unitlength}\raggedright \end{minipage}}}%
    \put(5.41744902,3.86123012){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21501723\unitlength}\raggedright \end{minipage}}}%
    \put(0.84388668,0.26690581){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$\mathrm{h_{mk}}$}}}}%
    \put(-0.12417454,0.83746439){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{3.08295408\unitlength}\raggedright \end{minipage}}}%
  \end{picture}%
\endgroup%


==> time_fram_DL.eps_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'time_fram_DL.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{92.64712116bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.52966582)%
    \put(0,0){\includegraphics[width=\unitlength]{time_fram_DL.eps}}%
    \put(2.07536312,2.87341529){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05322665\unitlength}\raggedright \end{minipage}}}%
    \put(3.14119449,2.53717861){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13123276\unitlength}\raggedright \end{minipage}}}%
    \put(2.80106309,2.61896592){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14150504\unitlength}\raggedright \end{minipage}}}%
    \put(0.33130596,0.31156086){\color[rgb]{0,0,0}\rotatebox{-0.41587686}{\makebox(0,0)[lb]{\smash{$\tau_{c} = \text{Coherence interval}$}}}}%
    \put(0.03615312,0.50488015){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tau_{p}$}}}%
    \put(0.16307494,0.50224665){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha \tau_{d}$}}}%
    \put(0.30451349,0.43271287){\color[rgb]{0,0,0}\rotatebox{-0.40228655}{\makebox(0,0)[lb]{\smash{$\text{DL Energy Transfer (PS)}$}}}}%
    \put(0.03118049,0.38259268){\color[rgb]{0,0,0}\rotatebox{-0.36482544}{\makebox(0,0)[lb]{\smash{$\text{Pilots}$}}}}%
    \put(0.40320903,0.50170628){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(1-\alpha) \tau_d$}}}%
    \put(0.04228998,0.41508644){\color[rgb]{0,0,0}\rotatebox{-0.38950311}{\makebox(0,0)[lb]{\smash{$\text{UL}$}}}}%
    \put(0.667022,0.42514794){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\theta$}}}%
    \put(0.66509931,0.38176619){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(1\!\!-\! \theta)$}}}%
    \put(0.30447706,0.37762249){\color[rgb]{0,0,0}\rotatebox{-0.37289175}{\makebox(0,0)[lb]{\smash{$\text{DL Data Transfer (TS/PS)}$ }}}}%
    \put(0.76925706,0.40971473){\color[rgb]{0,0,0}\rotatebox{-0.40228655}{\makebox(0,0)[lb]{\smash{$\text{UL Data Transfer}$}}}}%
    \put(0.79301495,0.49980487){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tau_{u}$}}}%
    \put(0.12478256,0.43179599){\color[rgb]{0,0,0}\rotatebox{-0.38950311}{\makebox(0,0)[lb]{\smash{$\text{DL Energy}$}}}}%
    \put(0.13774241,0.40276478){\color[rgb]{0,0,0}\rotatebox{-0.38950311}{\makebox(0,0)[lb]{\smash{$\text{Transfer}$}}}}%
    \put(0.16341954,0.37398167){\color[rgb]{0,0,0}\rotatebox{-0.38950311}{\makebox(0,0)[lb]{\smash{$\text{(TS)}$}}}}%
    \put(0.12830634,0.27645902){\color[rgb]{0,0,0}\rotatebox{-0.41587686}{\makebox(0,0)[lb]{\smash{$\text{(a) A generalized transmission frame structure for TS and PS protocols.}$}}}}%
    \put(0.03151081,0.04480165){\color[rgb]{0,0,0}\rotatebox{-0.41587686}{\makebox(0,0)[lb]{\smash{$\text{(b) A generalized transmission frame structure for TS and PS protocols with }$}}}}%
    \put(-0.84593606,0.62899477){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{2.02892362\unitlength}\raggedright \end{minipage}}}%
    \put(0.07297957,0.01840657){\color[rgb]{0,0,0}\rotatebox{-0.41587686}{\makebox(0,0)[lb]{\smash{$\text{DL pilot transmission }$}}}}%
    \put(0.27523445,0.07085585){\color[rgb]{0,0,0}\rotatebox{-0.41587686}{\makebox(0,0)[lb]{\smash{$\tau_{c} = \text{Coherence interval}$}}}}%
    \put(0.02409437,0.24637833){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tau_{p}$}}}%
    \put(0.23464992,0.24135758){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha \tau_{d,d}$}}}%
    \put(0.00979299,0.13370875){\color[rgb]{0,0,0}\rotatebox{-0.36482544}{\makebox(0,0)[lb]{\smash{$\text{Pilots}$}}}}%
    \put(0.4318236,0.24085843){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(1-\alpha) \tau_{d,d}$}}}%
    \put(0.02522183,0.16365158){\color[rgb]{0,0,0}\rotatebox{-0.38950311}{\makebox(0,0)[lb]{\smash{$\text{UL}$}}}}%
    \put(0.70802363,0.17292153){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\theta$}}}%
    \put(0.7062504,0.13034475){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(1\!\!-\! \theta)$}}}%
    \put(0.81018312,0.24095941){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tau_{u}$}}}%
    \put(0.11630791,0.16187315){\color[rgb]{0,0,0}\rotatebox{-0.38950311}{\makebox(0,0)[lb]{\smash{$\text{DL}$}}}}%
    \put(0.10208322,0.13317644){\color[rgb]{0,0,0}\rotatebox{-0.36482544}{\makebox(0,0)[lb]{\smash{$\text{Pilots}$}}}}%
    \put(0.11252415,0.2444886){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tau_{p,d}$}}}%
    \put(0.19288314,0.17891772){\color[rgb]{0,0,0}\rotatebox{-0.38950311}{\makebox(0,0)[lb]{\smash{$\text{DL Energy}$}}}}%
    \put(0.20482435,0.15216837){\color[rgb]{0,0,0}\rotatebox{-0.38950311}{\makebox(0,0)[lb]{\smash{$\text{Transfer}$}}}}%
    \put(0.22848328,0.12564759){\color[rgb]{0,0,0}\rotatebox{-0.38950311}{\makebox(0,0)[lb]{\smash{$\text{(TS)}$}}}}%
    \put(0.35619472,0.18137353){\color[rgb]{0,0,0}\rotatebox{-0.40228655}{\makebox(0,0)[lb]{\smash{$\text{DL Energy Transfer (PS)}$}}}}%
    \put(0.35047319,0.12931819){\color[rgb]{0,0,0}\rotatebox{-0.37289175}{\makebox(0,0)[lb]{\smash{$\text{DL Data Transfer (TS/PS)}$ }}}}%
    \put(0.7564572,0.1649831){\color[rgb]{0,0,0}\rotatebox{-0.40228655}{\makebox(0,0)[lb]{\smash{$\text{UL Data Transfer}$}}}}%
    \put(-0.21949655,-0.41964932){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
  \end{picture}%
\endgroup%

